Uncertainty depth estimation with gated images for 3D reconstruction

Gated imaging is an emerging sensor technology for self-driving cars that provides high-contrast images even under adverse weather influence. It has been shown that this technology can even generate high-fidelity dense depth maps with accuracy comparable to scanning LiDAR systems. In this work, we extend the recent Gated2Depth framework with aleatoric uncertainty providing an additional confidence measure for the depth estimates. This confidence can help to filter out uncertain estimations in regions without any illumination. Moreover, we show that training on dense depth maps generated by LiDAR depth completion algorithms can further improve the performance.

==> fig/mae_coverage_real/aleatoric.txt <==
5.182518915921506 0.27386424705451273 3.162277660168379e-06
28.925840289841894 0.40564967342974007 1e-05
53.26200471688351 0.6454308946921198 3.1622776601683795e-05
66.90588330612955 0.9403337088259202 0.0001
76.4993858209915 1.2780627196225134 0.00031622776601683794
86.53579676171884 1.6918008949560592 0.001
94.63505280325879 2.229996466350123 0.0031622776601683794
99.04508900950076 2.7256792994066648 0.01
99.98828235552713 2.8782259419127616 0.03162277660168379
100.0 2.8806132030218574 100.0


==> fig/mae_coverage_real/snr.txt <==
100.0 2.9773476765551212 0.0
78.85642648914008 2.9711033221348404 0.0075
50.35976468647817 3.217549249911136 0.015
35.75471347282602 3.5057894635381848 0.0225
29.44432853399784 3.641449350870979 0.03
24.986180795896605 3.7145888471664987 0.0375
21.83795085269524 3.7632232625032658 0.045
17.700250265420532 3.8164982415118924 0.06
14.100096206716021 3.845151807936691 0.08
11.544305320284781 3.8558385219382045 0.1


==> fig/mae_coverage_syn/aleatoric.txt <==
13.718221238605082 0.24939974204765278 3.162277660168379e-06
29.43730011531911 0.32587977425656645 1e-05
64.32470666890143 0.36937586292501917 3.1622776601683795e-05
73.12910317001021 0.5348032124220113 0.0001
79.85992557227353 0.7458379348168511 0.00031622776601683794
85.26501085201193 1.0130554591044019 0.001
91.22465687561136 1.4623311035937823 0.0031622776601683794
95.4689259696714 1.9822842112192578 0.01
98.49469995952222 2.645263356034422 0.03162277660168379
100.0 3.1956780846709725 100.0


==> fig/mae_coverage_syn/snr.txt <==
100.0 2.905039846316257 0.0
87.30969443337624 2.6869800661226058 0.0075
68.48734948696698 2.2714007129705607 0.015
52.86310831088088 1.8296171584586762 0.0225
43.75347670216896 1.5556638280866912 0.03
36.946000830634844 1.3729469345084129 0.0375
32.22855133281052 1.2725823986683904 0.045
25.942396054695397 1.1723733151653914 0.06
20.112158035127006 1.1123722658589315 0.08
15.791079332477404 1.0982711499951217 0.1


==> fig/results/radar_chart_uncertainty_paper_test_all.txt <==
name	psmnet-sweden	sgm	monodepth-sweden-rgb	ssdc-gd	gated2depth-without-uncertainty	gated2depth-with-uncertainty	gated2depth-with-uncertainty-filter
{$\delta_1$}	8.57	1.00	3.45	9.69	7.19	7.40	10.00	
{$\delta_2$}	8.30	1.00	5.52	8.71	7.58	7.58	10.00	
{$\delta_3$}	8.38	1.00	6.64	8.51	7.82	7.87	10.00	
{SIlog}	7.91	1.00	5.67	8.27	7.00	7.21	10.00	
{RMSE}	6.30	1.00	2.60	7.52	5.83	5.93	10.00	
{MAE}	7.71	1.00	2.34	9.64	6.44	6.68	10.00	

